A MUSE view of the massive merging galaxy cluster ACT-CL J0102-4915 (El Gordo) at z = 0.87: robust strong lensing model and data release

We present a detailed strong lensing analysis of the massive and distant ($z=0.870$) galaxy cluster ACT-CL J0102$-$4915 (ACT0102, also known as El Gordo), taking advantage of new spectroscopic data from the Multi Unit Spectroscopic Explorer (MUSE) on the Very Large Telescope, and archival imaging from the Hubble Space Telescope. Thanks to the MUSE data, we measure secure redshifts for 374 single objects, including 23 multiply lensed galaxies, and 167 cluster members of ACT0102. The observed positions of 56 multiple images, along with their new spectroscopic redshift measurements, are used as constraints for our strong lensing model. Remarkably, some multiple images are detected out to a large projected distance of $\approx 1$ Mpc from the brightest cluster galaxy, allowing us to estimate a projected total mass value of $1.84_{-0.04}^{+0.03} \times 10^{15}\, \rm M_{\odot}$ within that radius. We find that we need two extended cluster mass components, the mass contributions from the cluster members and the additional lensing effect of a foreground ($z=0.633$) group of galaxies, to predict the positions of all multiple images with a root mean square offset of $0.75"$. The main cluster-scale mass component is centered very closely to the brightest cluster galaxy and the other extended mass component is located in the north-west region of the cluster. These two mass components have very similar values of mass projected within 300 kpc from their centers, namely $2.29_{-0.10}^{+0.09}\times10^{14}\,\rm M_{\odot}$ and $2.10_{-0.09}^{+0.08}\times10^{14}\,\rm M_{\odot}$, in agreement with the major merging scenario of ACT0102. We make publicly available the lens model, including the magnification maps and posterior distributions of the model parameter values, as well as the full spectroscopic catalogue containing all redshift measurements obtained with MUSE.

==> CLJ0102_MUSE_zcat_all_v3_FULL.dat <==
# Full MUSE redshift catalogue presented in Caminha et al. 2023
# The coordinates are with respect to the HST/RELICS public images.
# See https://archive.stsci.edu/prepds/relics/ 
# The columns are:
# (1) the ID build from the cluster name and object RA and Dec
# (2) and (3) are the observed right ascension and declination in degrees
# (4) spectroscopic redshift
# (5) redshift quality flag: 2- likely ; 3- secure measurement ; 9- single line 
#     measurement ; 4- field stars
# (6) is the number of entries of the same object in this catalogue used to indicate multiply lensed sources
# 
# (1)                      (2)          (3)        (4)    (5) (6)
ACT0102-J010301.08-491559.58 15.7544997 -49.2665507 0.0000  4   1 
ACT0102-J010301.90-491659.86 15.7579086 -49.2832932 0.0000  4   1 
ACT0102-J010252.00-491429.73 15.7166775 -49.2415930 0.0000  4   1 
ACT0102-J010254.20-491502.07 15.7258268 -49.2505744 0.0000  4   1 
ACT0102-J010254.50-491514.05 15.7270819 -49.2539034 0.0000  4   1 
ACT0102-J010253.29-491511.04 15.7220268 -49.2530679 0.0000  4   1 
ACT0102-J010256.24-491530.92 15.7343249 -49.2585899 0.1330  9   1 
ACT0102-J010256.83-491528.75 15.7368105 -49.2579870 0.1932  2   1 
ACT0102-J010304.58-491636.96 15.7690796 -49.2769329 0.2082  3   1 
ACT0102-J010259.94-491714.34 15.7497641 -49.2873157 0.2219  3   1 
ACT0102-J010259.48-491700.05 15.7478293 -49.2833463 0.2220  3   1 
ACT0102-J010254.86-491616.96 15.7285639 -49.2713767 0.2259  3   1 
ACT0102-J010253.47-491502.35 15.7227772 -49.2506534 0.2329  9   1 
ACT0102-J010302.91-491625.31 15.7621157 -49.2736975 0.2846  3   1 
ACT0102-J010254.91-491527.64 15.7287859 -49.2576789 0.2850  3   1 
ACT0102-J010253.30-491437.02 15.7220985 -49.2436167 0.3203  3   1 
ACT0102-J010253.33-491539.10 15.7222238 -49.2608598 0.3210  2   1 
ACT0102-J010301.02-491610.48 15.7542649 -49.2695791 0.3438  3   1 
ACT0102-J010300.62-491606.75 15.7525894 -49.2685406 0.3453  3   1 
ACT0102-J010300.97-491637.66 15.7540344 -49.2771280 0.3455  3   1 
ACT0102-J010259.25-491656.97 15.7468640 -49.2824915 0.3458  3   1 
ACT0102-J010253.69-491440.46 15.7237266 -49.2445726 0.3472  3   1 
ACT0102-J010253.84-491544.70 15.7243337 -49.2624168 0.4112  3   1 
ACT0102-J010254.13-491535.21 15.7255562 -49.2597812 0.4202  3   1 
ACT0102-J010301.83-491606.89 15.7576179 -49.2685806 0.4477  3   1 
ACT0102-J010250.90-491521.91 15.7120915 -49.2560852 0.5838  3   1 
ACT0102-J010252.37-491501.14 15.7181927 -49.2503153 0.6044  3   1 
ACT0102-J010302.35-491650.84 15.7597935 -49.2807897 0.6057  3   1 
ACT0102-J010300.63-491632.32 15.7526255 -49.2756437 0.6058  3   1 
ACT0102-J010254.38-491441.81 15.7266022 -49.2449466 0.6066  3   1 
ACT0102-J010255.21-491451.68 15.7300420 -49.2476881 0.6079  3   1 
ACT0102-J010257.26-491602.05 15.7386006 -49.2672356 0.6305  3   1 
ACT0102-J010257.59-491539.14 15.7399626 -49.2608730 0.6308  3   1 
ACT0102-J010257.38-491542.15 15.7390786 -49.2617094 0.6311  2   1 
ACT0102-J010255.50-491538.05 15.7312313 -49.2605703 0.6311  3   1 
ACT0102-J010259.13-491555.38 15.7463865 -49.2653827 0.6315  3   1 
ACT0102-J010259.20-491557.17 15.7466640 -49.2658795 0.6315  3   1 
ACT0102-J010252.12-491546.90 15.7171590 -49.2630282 0.6316  3   1 
ACT0102-J010300.26-491631.42 15.7510953 -49.2753945 0.6319  3   1 
ACT0102-J010252.71-491524.29 15.7196252 -49.2567477 0.6320  2   1 
ACT0102-J010300.51-491603.77 15.7521361 -49.2677152 0.6324  3   1 
ACT0102-J010254.16-491611.45 15.7256463 -49.2698461 0.6325  3   1 
ACT0102-J010257.52-491556.25 15.7396654 -49.2656259 0.6328  3   1 
ACT0102-J010259.17-491628.62 15.7465331 -49.2746170 0.6329  3   1 
ACT0102-J010258.12-491546.66 15.7421588 -49.2629603 0.6331  3   1 
ACT0102-J010257.42-491601.92 15.7392640 -49.2672004 0.6331  3   1 
ACT0102-J010258.34-491548.45 15.7430660 -49.2634592 0.6333  3   1 
ACT0102-J010257.66-491601.46 15.7402671 -49.2670728 0.6337  3   1 
ACT0102-J010256.98-491559.05 15.7374094 -49.2664015 0.6338  3   1 
ACT0102-J010257.58-491553.35 15.7399269 -49.2648206 0.6339  2   1 
ACT0102-J010256.64-491556.11 15.7360126 -49.2655848 0.6341  3   1 
ACT0102-J010256.35-491603.84 15.7347850 -49.2677332 0.6344  3   1 
ACT0102-J010255.63-491601.58 15.7317948 -49.2671042 0.6355  3   1 
ACT0102-J010300.96-491637.03 15.7539968 -49.2769535 0.6755  9   1 
ACT0102-J010300.76-491639.55 15.7531856 -49.2776536 0.6755  9   1 
ACT0102-J010300.28-491643.34 15.7511855 -49.2787048 0.6755  9   1 
ACT0102-J010251.16-491457.24 15.7131625 -49.2492344 0.6821  3   1 
ACT0102-J010251.08-491446.29 15.7128488 -49.2461924 0.6827  3   1 
ACT0102-J010254.08-491508.53 15.7253194 -49.2523682 0.6837  3   1 
ACT0102-J010258.76-491557.28 15.7448476 -49.2659121 0.6854  3   1 
ACT0102-J010256.18-491614.09 15.7341037 -49.2705812 0.6873  3   1 
ACT0102-J010302.69-491620.61 15.7611881 -49.2723915 0.6879  3   1 
ACT0102-J010302.68-491622.85 15.7611740 -49.2730134 0.6884  3   1 
ACT0102-J010256.23-491541.58 15.7342760 -49.2615493 0.6987  9   1 
ACT0102-J010259.96-491622.88 15.7498457 -49.2730210 0.6989  3   1 
ACT0102-J010303.58-491639.43 15.7648963 -49.2776204 0.6994  3   1 
ACT0102-J010251.86-491457.50 15.7160981 -49.2493056 0.6994  3   1 
ACT0102-J010248.33-491503.59 15.7013924 -49.2509965 0.6995  9   1 
ACT0102-J010251.43-491457.41 15.7142726 -49.2492794 0.6997  3   1 
ACT0102-J010252.48-491510.49 15.7186749 -49.2529130 0.7003  2   1 
ACT0102-J010256.61-491608.79 15.7358700 -49.2691078 0.7009  3   1 
ACT0102-J010300.40-491708.40 15.7516789 -49.2856661 0.7010  3   1 
ACT0102-J010300.38-491706.47 15.7515848 -49.2851319 0.7017  3   1 
ACT0102-J010259.92-491706.62 15.7496715 -49.2851712 0.7024  3   1 
ACT0102-J010258.17-491537.17 15.7423718 -49.2603258 0.7098  3   1 
ACT0102-J010258.85-491547.47 15.7452000 -49.2631871 0.7104  3   1 
ACT0102-J010257.32-491547.59 15.7388282 -49.2632208 0.7123  3   1 
ACT0102-J010252.94-491452.08 15.7205705 -49.2477993 0.7158  3   1 
ACT0102-J010252.65-491430.81 15.7193922 -49.2418911 0.7172  3   1 
ACT0102-J010254.10-491534.72 15.7254056 -49.2596432 0.7184  3   1 
ACT0102-J010252.33-491520.61 15.7180362 -49.2557249 0.7318  9   1 
ACT0102-J010256.09-491603.74 15.7336968 -49.2677044 0.7322  3   1 
ACT0102-J010258.92-491558.68 15.7454792 -49.2663003 0.7840  3   1 
ACT0102-J010257.03-491544.36 15.7376327 -49.2623219 0.7842  3   1 
ACT0102-J010258.65-491558.96 15.7443786 -49.2663776 0.7849  3   1 
ACT0102-J010259.02-491703.33 15.7459322 -49.2842583 0.7975  3   1 
ACT0102-J010300.42-491657.67 15.7517345 -49.2826854 0.7982  3   1 
ACT0102-J010259.83-491623.34 15.7492764 -49.2731506 0.7989  3   1 
ACT0102-J010259.85-491625.10 15.7493586 -49.2736388 0.7991  3   1 
ACT0102-J010251.34-491522.64 15.7139180 -49.2562902 0.8245  3   1 
ACT0102-J010300.49-491614.65 15.7520306 -49.2707372 0.8450  2   1 
ACT0102-J010258.64-491551.51 15.7443284 -49.2643080 0.8466  3   1 
ACT0102-J010259.40-491552.41 15.7475020 -49.2645576 0.8480  3   1 
ACT0102-J010257.10-491513.72 15.7379223 -49.2538106 0.8485  2   1 
ACT0102-J010258.88-491610.86 15.7453311 -49.2696823 0.8504  3   1 
ACT0102-J010251.78-491523.27 15.7157658 -49.2564629 0.8510  3   1 
ACT0102-J010258.58-491613.43 15.7440939 -49.2703972 0.8510  3   1 
ACT0102-J010257.92-491627.60 15.7413524 -49.2743331 0.8510  3   1 
ACT0102-J010259.08-491611.26 15.7461488 -49.2697941 0.8513  3   1 
ACT0102-J010259.18-491707.78 15.7465691 -49.2854931 0.8514  3   1 
ACT0102-J010253.53-491449.71 15.7230418 -49.2471403 0.8519  3   1 
ACT0102-J010251.05-491506.07 15.7126878 -49.2516871 0.8528  3   1 
ACT0102-J010252.80-491536.29 15.7200132 -49.2600818 0.8533  3   1 
ACT0102-J010251.30-491502.21 15.7137636 -49.2506140 0.8541  3   1 
ACT0102-J010252.88-491533.72 15.7203164 -49.2593654 0.8547  3   1 
ACT0102-J010252.74-491446.24 15.7197493 -49.2461767 0.8547  3   1 
ACT0102-J010253.01-491441.05 15.7208771 -49.2447368 0.8556  3   1 
ACT0102-J010252.88-491438.53 15.7203163 -49.2440366 0.8558  3   1 
ACT0102-J010258.92-491540.27 15.7455122 -49.2611856 0.8559  3   1 
ACT0102-J010259.13-491549.87 15.7463798 -49.2638514 0.8568  2   1 
ACT0102-J010251.01-491457.22 15.7125494 -49.2492280 0.8576  3   1 
ACT0102-J010252.77-491527.91 15.7198603 -49.2577531 0.8577  3   1 
ACT0102-J010251.06-491458.77 15.7127590 -49.2496571 0.8580  3   1 
ACT0102-J010255.78-491614.01 15.7324147 -49.2705583 0.8583  3   1 
ACT0102-J010252.64-491454.80 15.7193191 -49.2485559 0.8587  3   1 
ACT0102-J010250.98-491459.62 15.7124042 -49.2498940 0.8587  3   1 
ACT0102-J010253.86-491500.87 15.7244166 -49.2502426 0.8587  3   1 
ACT0102-J010251.17-491521.83 15.7132067 -49.2560633 0.8591  3   1 
ACT0102-J010259.45-491606.55 15.7477253 -49.2684848 0.8592  3   1 
ACT0102-J010253.18-491452.30 15.7215635 -49.2478616 0.8593  3   1 
ACT0102-J010257.84-491640.97 15.7410196 -49.2780465 0.8600  3   1 
ACT0102-J010300.73-491603.72 15.7530317 -49.2677002 0.8601  2   1 
ACT0102-J010254.29-491612.66 15.7262022 -49.2701847 0.8603  3   1 
ACT0102-J010256.56-491618.43 15.7356506 -49.2717858 0.8606  3   1 
ACT0102-J010301.65-491643.45 15.7568589 -49.2787352 0.8607  3   1 
ACT0102-J010255.00-491521.95 15.7291743 -49.2560964 0.8609  3   1 
ACT0102-J010253.12-491552.26 15.7213149 -49.2645176 0.8609  3   1 
ACT0102-J010303.70-491649.67 15.7654231 -49.2804631 0.8609  3   1 
ACT0102-J010302.18-491616.32 15.7590956 -49.2711992 0.8610  3   1 
ACT0102-J010254.93-491505.75 15.7288837 -49.2515968 0.8614  3   1 
ACT0102-J010253.45-491529.90 15.7227019 -49.2583058 0.8615  3   1 
ACT0102-J010252.42-491531.51 15.7184355 -49.2587537 0.8615  3   1 
ACT0102-J010301.04-491700.63 15.7543378 -49.2835083 0.8616  3   1 
ACT0102-J010253.43-491427.64 15.7226207 -49.2410117 0.8619  3   1 
ACT0102-J010253.13-491534.01 15.7213698 -49.2594473 0.8623  3   1 
ACT0102-J010251.75-491439.08 15.7156060 -49.2441882 0.8625  2   1 
ACT0102-J010257.78-491519.28 15.7407590 -49.2553561 0.8625  3   1 
ACT0102-J010254.90-491539.69 15.7287369 -49.2610262 0.8628  3   1 
ACT0102-J010302.89-491648.41 15.7620612 -49.2801141 0.8630  3   1 
ACT0102-J010304.42-491642.31 15.7683963 -49.2784199 0.8632  3   1 
ACT0102-J010249.66-491508.21 15.7069308 -49.2522815 0.8635  3   1 
ACT0102-J010255.16-491601.11 15.7298125 -49.2669742 0.8636  3   1 
ACT0102-J010258.38-491610.58 15.7432681 -49.2696043 0.8639  3   1 
ACT0102-J010301.10-491709.15 15.7545967 -49.2858745 0.8642  3   1 
ACT0102-J010302.03-491628.07 15.7584706 -49.2744636 0.8642  3   1 
ACT0102-J010257.85-491634.85 15.7410599 -49.2763483 0.8642  3   1 
ACT0102-J010259.48-491631.16 15.7478451 -49.2753230 0.8646  3   1 
ACT0102-J010255.28-491541.02 15.7303298 -49.2613944 0.8649  3   1 
ACT0102-J010253.88-491555.95 15.7245036 -49.2655426 0.8649  3   1 
ACT0102-J010303.61-491624.89 15.7650515 -49.2735798 0.8651  3   1 
ACT0102-J010301.70-491649.32 15.7570797 -49.2803654 0.8656  3   1 
ACT0102-J010300.88-491621.68 15.7536571 -49.2726880 0.8657  2   1 
ACT0102-J010253.18-491524.71 15.7215682 -49.2568641 0.8658  3   1 
ACT0102-J010250.68-491458.31 15.7111651 -49.2495318 0.8659  3   1 
ACT0102-J010255.73-491537.45 15.7322290 -49.2604029 0.8662  3   1 
ACT0102-J010256.25-491621.31 15.7343785 -49.2725862 0.8664  3   1 
ACT0102-J010250.50-491452.66 15.7104019 -49.2479607 0.8665  3   1 
ACT0102-J010256.86-491518.07 15.7369103 -49.2550199 0.8668  3   1 
ACT0102-J010301.42-491627.47 15.7559344 -49.2742972 0.8670  3   1 
ACT0102-J010257.92-491547.12 15.7413260 -49.2630880 0.8674  3   1 
ACT0102-J010257.79-491628.17 15.7407986 -49.2744928 0.8678  3   1 
ACT0102-J010258.16-491624.33 15.7423343 -49.2734240 0.8683  3   1 
ACT0102-J010259.40-491648.40 15.7475190 -49.2801101 0.8684  3   1 
ACT0102-J010250.33-491504.21 15.7096915 -49.2511700 0.8684  3   1 
ACT0102-J010259.43-491646.12 15.7476219 -49.2794782 0.8685  3   1 
ACT0102-J010254.81-491527.76 15.7283631 -49.2577120 0.8686  3   1 
ACT0102-J010252.20-491430.33 15.7175200 -49.2417595 0.8687  3   1 
ACT0102-J010257.94-491642.52 15.7414073 -49.2784765 0.8689  3   1 
ACT0102-J010251.90-491502.46 15.7162692 -49.2506836 0.8689  3   1 
ACT0102-J010257.72-491557.46 15.7404953 -49.2659609 0.8690  2   1 
ACT0102-J010250.76-491501.25 15.7115139 -49.2503474 0.8690  3   1 
ACT0102-J010252.77-491456.88 15.7198876 -49.2491327 0.8691  3   1 
ACT0102-J010257.55-491615.65 15.7397722 -49.2710139 0.8692  3   1 
ACT0102-J010301.99-491618.68 15.7582750 -49.2718550 0.8692  3   1 
ACT0102-J010259.73-491643.51 15.7488643 -49.2787518 0.8693  3   1 
ACT0102-J010256.66-491631.30 15.7360967 -49.2753625 0.8694  3   1 
ACT0102-J010257.76-491619.19 15.7406862 -49.2719971 0.8701  3   1 
ACT0102-J010253.03-491510.23 15.7209434 -49.2528427 0.8703  3   1 
ACT0102-J010257.82-491546.62 15.7409267 -49.2629491 0.8704  2   1 
ACT0102-J010253.37-491510.25 15.7223927 -49.2528473 0.8709  3   1 
ACT0102-J010259.36-491636.62 15.7473476 -49.2768392 0.8710  3   1 
ACT0102-J010300.20-491638.42 15.7508313 -49.2773395 0.8711  3   1 
ACT0102-J010252.76-491500.06 15.7198509 -49.2500179 0.8711  3   1 
ACT0102-J010302.80-491656.18 15.7616538 -49.2822735 0.8713  3   1 
ACT0102-J010251.19-491448.65 15.7132802 -49.2468459 0.8713  3   1 
ACT0102-J010252.96-491442.79 15.7206749 -49.2452195 0.8714  3   1 
ACT0102-J010254.16-491441.07 15.7256476 -49.2447409 0.8714  2   1 
ACT0102-J010249.35-491506.60 15.7056112 -49.2518320 0.8714  3   1 
ACT0102-J010253.32-491505.98 15.7221665 -49.2516623 0.8718  3   1 
ACT0102-J010249.27-491505.36 15.7052929 -49.2514895 0.8720  3   1 
ACT0102-J010253.57-491527.69 15.7231970 -49.2576916 0.8721  3   1 
ACT0102-J010255.58-491556.07 15.7315686 -49.2655752 0.8721  3   1 
ACT0102-J010255.34-491521.74 15.7305862 -49.2560395 0.8722  3   1 
ACT0102-J010259.61-491655.92 15.7483627 -49.2822009 0.8722  3   1 
ACT0102-J010252.12-491456.30 15.7171583 -49.2489710 0.8725  3   1 
ACT0102-J010259.96-491649.68 15.7498205 -49.2804672 0.8728  3   1 
ACT0102-J010303.40-491645.84 15.7641730 -49.2793999 0.8729  3   1 
ACT0102-J010300.20-491646.76 15.7508154 -49.2796557 0.8729  3   1 
ACT0102-J010254.12-491509.56 15.7254999 -49.2526563 0.8729  3   1 
ACT0102-J010252.46-491457.50 15.7185630 -49.2493061 0.8731  3   1 
ACT0102-J010253.88-491505.78 15.7245191 -49.2516049 0.8731  2   1 
ACT0102-J010252.31-491513.87 15.7179574 -49.2538532 0.8731  3   1 
ACT0102-J010256.86-491529.36 15.7369250 -49.2581558 0.8732  3   1 
ACT0102-J010252.17-491456.62 15.7173579 -49.2490601 0.8734  2   1 
ACT0102-J010256.32-491536.75 15.7346534 -49.2602092 0.8736  3   1 
ACT0102-J010259.59-491646.57 15.7482715 -49.2796022 0.8737  3   1 
ACT0102-J010300.39-491650.44 15.7516373 -49.2806785 0.8737  3   1 
ACT0102-J010256.84-491526.73 15.7368235 -49.2574253 0.8748  3   1 
ACT0102-J010300.69-491651.77 15.7528884 -49.2810461 0.8749  3   1 
ACT0102-J010255.32-491530.77 15.7304897 -49.2585462 0.8750  2   1 
ACT0102-J010252.26-491451.29 15.7177603 -49.2475819 0.8750  3   1 
ACT0102-J010259.87-491612.22 15.7494658 -49.2700600 0.8753  3   1 
ACT0102-J010256.09-491503.59 15.7336887 -49.2509961 0.8753  2   1 
ACT0102-J010254.79-491456.93 15.7282910 -49.2491478 0.8755  3   1 
ACT0102-J010256.10-491534.16 15.7337515 -49.2594878 0.8756  3   1 
ACT0102-J010301.49-491637.95 15.7561968 -49.2772085 0.8756  3   1 
ACT0102-J010300.81-491638.70 15.7533908 -49.2774174 0.8756  3   1 
ACT0102-J010258.38-491657.69 15.7432614 -49.2826917 0.8756  3   1 
ACT0102-J010301.44-491706.23 15.7560013 -49.2850641 0.8757  3   1 
ACT0102-J010300.70-491628.65 15.7529285 -49.2746261 0.8757  2   1 
ACT0102-J010255.16-491501.82 15.7298526 -49.2505046 0.8759  3   1 
ACT0102-J010252.89-491452.17 15.7203658 -49.2478248 0.8763  3   1 
ACT0102-J010255.64-491458.82 15.7318496 -49.2496732 0.8763  3   1 
ACT0102-J010251.99-491443.33 15.7166448 -49.2453697 0.8764  3   1 
ACT0102-J010300.25-491702.13 15.7510343 -49.2839260 0.8766  3   1 
ACT0102-J010302.55-491622.76 15.7606062 -49.2729893 0.8770  3   1 
ACT0102-J010253.30-491500.80 15.7220826 -49.2502214 0.8771  3   1 
ACT0102-J010250.46-491507.23 15.7102488 -49.2520075 0.8771  3   1 
ACT0102-J010250.41-491524.86 15.7100542 -49.2569067 0.8772  3   1 
ACT0102-J010300.98-491601.52 15.7540773 -49.2670894 0.8777  3   1 
ACT0102-J010259.22-491645.34 15.7467708 -49.2792610 0.8779  2   1 
ACT0102-J010250.93-491455.33 15.7122189 -49.2487030 0.8779  3   1 
ACT0102-J010302.65-491633.03 15.7610601 -49.2758429 0.8781  3   1 
ACT0102-J010252.17-491450.47 15.7173653 -49.2473533 0.8782  3   1 
ACT0102-J010302.93-491642.08 15.7621901 -49.2783569 0.8783  3   1 
ACT0102-J010254.55-491520.22 15.7272968 -49.2556178 0.8783  2   1 
ACT0102-J010258.82-491558.11 15.7450878 -49.2661416 0.8785  3   1 
ACT0102-J010303.09-491618.87 15.7628790 -49.2719083 0.8786  2   1 
ACT0102-J010258.11-491545.97 15.7421287 -49.2627691 0.8790  3   1 
ACT0102-J010256.26-491627.19 15.7344115 -49.2742194 0.8790  3   1 
ACT0102-J010253.44-491458.83 15.7226734 -49.2496756 0.8792  3   1 
ACT0102-J010254.22-491452.10 15.7259035 -49.2478054 0.8800  2   1 
ACT0102-J010253.35-491517.31 15.7222869 -49.2548071 0.8803  3   1 
ACT0102-J010302.04-491650.54 15.7585089 -49.2807057 0.8808  3   1 
ACT0102-J010253.66-491437.03 15.7235992 -49.2436190 0.8808  2   1 
ACT0102-J010251.03-491500.70 15.7126166 -49.2501957 0.8817  2   1 
ACT0102-J010258.04-491603.53 15.7418261 -49.2676460 0.8819  3   1 
ACT0102-J010257.59-491540.87 15.7399575 -49.2613517 0.8822  2   1 
ACT0102-J010251.98-491514.05 15.7165740 -49.2539029 0.8823  3   1 
ACT0102-J010253.16-491424.73 15.7215196 -49.2402040 0.8833  3   1 
ACT0102-J010253.68-491455.40 15.7236610 -49.2487212 0.8835  3   1 
ACT0102-J010300.41-491639.95 15.7517131 -49.2777644 0.8836  2   1 
ACT0102-J010254.71-491554.77 15.7279635 -49.2652152 0.8840  3   1 
ACT0102-J010255.19-491503.95 15.7299445 -49.2510970 0.8840  2   1 
ACT0102-J010254.74-491531.40 15.7281012 -49.2587231 0.8843  3   1 
ACT0102-J010258.23-491554.75 15.7426142 -49.2652083 0.8845  3   1 
ACT0102-J010256.38-491618.18 15.7349299 -49.2717158 0.8848  3   1 
ACT0102-J010255.46-491558.27 15.7310865 -49.2661869 0.8851  3   1 
ACT0102-J010259.18-491638.47 15.7465968 -49.2773527 0.8874  3   1 
ACT0102-J010256.35-491530.84 15.7348100 -49.2585661 0.8880  3   1 
ACT0102-J010257.10-491546.10 15.7379344 -49.2628050 0.8888  3   1 
ACT0102-J010252.74-491449.59 15.7197584 -49.2471084 0.8890  9   1 
ACT0102-J010252.81-491449.73 15.7200343 -49.2471459 0.8891  3   1 
ACT0102-J010252.83-491504.22 15.7201204 -49.2511729 0.8893  9   1 
ACT0102-J010256.92-491548.60 15.7371702 -49.2635004 0.8900  2   1 
ACT0102-J010254.99-491516.05 15.7291074 -49.2544574 0.8910  3   1 
ACT0102-J010302.02-491616.26 15.7584373 -49.2711839 0.8912  2   1 
ACT0102-J010256.30-491609.19 15.7345627 -49.2692181 0.9384  3   1 
ACT0102-J010256.42-491601.93 15.7350735 -49.2672014 0.9387  3   1 
ACT0102-J010255.51-491540.28 15.7312921 -49.2611889 0.9392  3   1 
ACT0102-J010303.34-491629.90 15.7639154 -49.2749719 0.9494  9   1 
ACT0102-J010258.75-491631.89 15.7447987 -49.2755247 0.9495  3   1 
ACT0102-J010302.19-491615.06 15.7591202 -49.2708498 0.9560  3   1 
ACT0102-J010301.34-491656.72 15.7555744 -49.2824209 0.9560  3   1 
ACT0102-J010302.64-491651.24 15.7610056 -49.2808990 0.9566  3   1 
ACT0102-J010257.89-491643.59 15.7412067 -49.2787750 0.9647  3   1 
ACT0102-J010256.12-491534.37 15.7338341 -49.2595462 0.9969  3   1 
ACT0102-J010252.10-491515.69 15.7170777 -49.2543595 0.9987  9   1 
ACT0102-J010256.28-491534.18 15.7344951 -49.2594951 0.9999  3   1 
ACT0102-J010300.04-491616.75 15.7501642 -49.2713200 1.0275  3   1 
ACT0102-J010258.54-491637.65 15.7438962 -49.2771260 1.0276  3   1 
ACT0102-J010252.86-491512.29 15.7202668 -49.2534134 1.0550  3   1 
ACT0102-J010253.84-491452.91 15.7243303 -49.2480313 1.0554  3   1 
ACT0102-J010258.02-491551.48 15.7417450 -49.2642989 1.0563  9   1 
ACT0102-J010252.02-491507.93 15.7167387 -49.2522033 1.0570  3   1 
ACT0102-J010251.06-491435.87 15.7127484 -49.2432964 1.0572  3   1 
ACT0102-J010258.29-491644.07 15.7428686 -49.2789071 1.0576  9   1 
ACT0102-J010301.06-491555.01 15.7544242 -49.2652805 1.0599  3   1 
ACT0102-J010301.90-491621.64 15.7579102 -49.2726779 1.0639  3   1 
ACT0102-J010251.52-491528.70 15.7146725 -49.2579726 1.0880  3   1 
ACT0102-J010258.75-491627.50 15.7447720 -49.2743067 1.1207  3   1 
ACT0102-J010253.96-491523.78 15.7248319 -49.2566047 1.1228  3   1 
ACT0102-J010254.83-491603.06 15.7284708 -49.2675178 1.1230  3   1 
ACT0102-J010302.32-491648.84 15.7596465 -49.2802324 1.1231  9   1 
ACT0102-J010255.66-491556.83 15.7319099 -49.2657861 1.1234  3   1 
ACT0102-J010254.53-491530.89 15.7272094 -49.2585798 1.1242  3   1 
ACT0102-J010303.64-491631.28 15.7651663 -49.2753548 1.1349  3   1 
ACT0102-J010253.34-491501.55 15.7222445 -49.2504299 1.1513  3   1 
ACT0102-J010254.51-491518.36 15.7271446 -49.2550987 1.1514  9   1 
ACT0102-J010300.00-491609.59 15.7500090 -49.2693299 1.1535  9   1 
ACT0102-J010255.14-491457.79 15.7297469 -49.2493849 1.1572  3   1 
ACT0102-J010254.98-491454.09 15.7290688 -49.2483586 1.1576  3   1 
ACT0102-J010256.69-491510.95 15.7362017 -49.2530423 1.1577  2   1 
ACT0102-J010254.80-491451.89 15.7283517 -49.2477466 1.1579  3   1 
ACT0102-J010254.28-491528.02 15.7261627 -49.2577846 1.2687  3   1 
ACT0102-J010257.67-491519.96 15.7402968 -49.2555439 1.2776  2   1 
ACT0102-J010301.14-491613.33 15.7547656 -49.2703706 1.2792  3   1 
ACT0102-J010301.00-491608.24 15.7541682 -49.2689562 1.2803  9   1 
ACT0102-J010258.97-491702.37 15.7457180 -49.2839926 1.3013  3   1 
ACT0102-J010300.90-491609.39 15.7537419 -49.2692754 1.3029  3   1 
ACT0102-J010258.67-491657.94 15.7444513 -49.2827621 1.3049  3   1 
ACT0102-J010259.21-491640.28 15.7467037 -49.2778551 1.3052  3   1 
ACT0102-J010258.72-491655.92 15.7446508 -49.2821996 1.3062  3   1 
ACT0102-J010254.62-491534.87 15.7275783 -49.2596870 1.3481  2   1 
ACT0102-J010255.40-491618.22 15.7308175 -49.2717285 1.3530  3   1 
ACT0102-J010300.35-491613.89 15.7514699 -49.2705262 1.3570  3   1 
ACT0102-J010255.52-491614.03 15.7313472 -49.2705644 1.3629  2   1 
ACT0102-J010258.86-491535.35 15.7452360 -49.2598181 1.3681  3   1 
ACT0102-J010251.84-491536.67 15.7159861 -49.2601851 1.3719  3   1 
ACT0102-J010253.82-491542.92 15.7242541 -49.2619224 1.3746  3   1 
ACT0102-J010258.76-491653.06 15.7448196 -49.2814066 1.4248  3   1 
ACT0102-J010254.91-491542.25 15.7287814 -49.2617351 1.4254  9   1 
ACT0102-J010254.43-491556.79 15.7267753 -49.2657760 1.4255  3   1 
ACT0102-J010255.36-491545.00 15.7306509 -49.2624987 1.4261  3   1 
ACT0102-J010249.73-491459.48 15.7072250 -49.2498543 1.4282  9   1 
ACT0102-J010251.74-491513.10 15.7155820 -49.2536378 1.4284  3   1 
ACT0102-J010254.35-491442.30 15.7264456 -49.2450829 1.4352  9   1 
ACT0102-J010253.99-491520.10 15.7249785 -49.2555845 1.5695  3   1 
ACT0102-J010255.19-491548.15 15.7299704 -49.2633751 1.5713  3   1 
ACT0102-J010258.35-491641.52 15.7431101 -49.2781999 1.6121  2   1 
ACT0102-J010257.65-491639.71 15.7402175 -49.2776966 2.1878  3   2 
ACT0102-J010259.49-491627.57 15.7478944 -49.2743254 2.1878  3   2 
ACT0102-J010250.36-491517.86 15.7098504 -49.2549604 2.2849  9   1 
ACT0102-J010250.70-491517.20 15.7112559 -49.2547770 2.2872  3   1 
ACT0102-J010256.04-491526.18 15.7334932 -49.2572723 2.3009  3   1 
ACT0102-J010252.14-491528.67 15.7172411 -49.2579642 2.4474  3   1 
ACT0102-J010253.66-491547.91 15.7236007 -49.2633079 2.4487  3   1 
ACT0102-J010255.39-491500.29 15.7308012 -49.2500816 2.5635  3   3 
ACT0102-J010253.33-491516.38 15.7221892 -49.2545512 2.5635  2   3 
ACT0102-J010252.77-491518.65 15.7198660 -49.2551812 2.5635  3   3 
ACT0102-J010254.40-491604.53 15.7266788 -49.2679246 2.8253  3   3 
ACT0102-J010255.98-491551.29 15.7332353 -49.2642471 2.8254  3   3 
ACT0102-J010256.58-491547.08 15.7357538 -49.2630767 2.8254  3   3 
ACT0102-J010301.65-491656.76 15.7568905 -49.2824336 2.9250  3   1 
ACT0102-J010304.47-491637.58 15.7686309 -49.2771056 2.9838  3   1 
ACT0102-J010251.05-491535.63 15.7127179 -49.2598986 2.9872  3   1 
ACT0102-J010258.65-491557.18 15.7443873 -49.2658832 3.3262  2   1 
ACT0102-J010251.64-491453.94 15.7151778 -49.2483172 3.3300  9   2 
ACT0102-J010250.70-491506.68 15.7112463 -49.2518560 3.3300  9   2 
ACT0102-J010252.39-491503.01 15.7182877 -49.2508363 3.3339  9   2 
ACT0102-J010251.61-491509.29 15.7150612 -49.2525805 3.3339  9   2 
ACT0102-J010251.62-491540.08 15.7150752 -49.2611347 3.3837  9   1 
ACT0102-J010250.71-491529.33 15.7113036 -49.2581476 3.3852  9   1 
ACT0102-J010300.00-491549.51 15.7499617 -49.2637537 3.5360  3   3 
ACT0102-J010255.36-491626.10 15.7306734 -49.2739177 3.5360  2   3 
ACT0102-J010256.69-491608.02 15.7362214 -49.2688942 3.5360  3   3 
ACT0102-J010301.75-491701.39 15.7572723 -49.2837207 3.7736  3   1 
ACT0102-J010259.22-491659.31 15.7467568 -49.2831429 4.1834  9   1 
ACT0102-J010259.43-491554.69 15.7476196 -49.2651915 4.1879  3   2 
ACT0102-J010257.76-491603.32 15.7406639 -49.2675884 4.1879  3   2 
ACT0102-J010254.62-491537.13 15.7275772 -49.2603130 4.2306  3   3 
ACT0102-J010253.02-491549.03 15.7209135 -49.2636185 4.2306  3   3 
ACT0102-J010257.52-491516.58 15.7396577 -49.2546046 4.2306  9   3 
ACT0102-J010301.15-491643.04 15.7547739 -49.2786225 4.2750  9   1 
ACT0102-J010255.99-491505.38 15.7332889 -49.2514950 4.3175  3   1 
ACT0102-J010301.93-491626.07 15.7580432 -49.2739080 4.3181  3   1 
ACT0102-J010302.96-491648.04 15.7623243 -49.2800099 4.3187  9   1 
ACT0102-J010255.75-491508.06 15.7323007 -49.2522379 4.3196  3   1 
ACT0102-J010254.75-491519.44 15.7281288 -49.2554005 4.3269  3   3 
ACT0102-J010250.95-491533.46 15.7122762 -49.2592935 4.3273  3   3 
ACT0102-J010254.28-491512.33 15.7261697 -49.2534243 4.3273  3   3 
ACT0102-J010256.25-491506.99 15.7343748 -49.2519405 4.3275  3   3 
ACT0102-J010255.79-491500.35 15.7324575 -49.2500982 4.3278  3   3 
ACT0102-J010251.52-491538.41 15.7146826 -49.2606688 4.3289  3   3 
ACT0102-J010300.41-491710.82 15.7517282 -49.2863375 4.3917  3   1 
ACT0102-J010301.88-491607.39 15.7578258 -49.2687206 4.4129  3   1 
ACT0102-J010253.48-491504.87 15.7228508 -49.2513526 4.7042  9   2 
ACT0102-J010250.37-491526.72 15.7098814 -49.2574209 4.7042  9   2 
ACT0102-J010254.40-491526.33 15.7266543 -49.2573141 4.7528  3   2 
ACT0102-J010252.17-491539.43 15.7173823 -49.2609525 4.7528  3   2 
ACT0102-J010255.83-491603.33 15.7326252 -49.2675911 4.8615  9   1 
ACT0102-J010302.95-491637.27 15.7622732 -49.2770201 4.8623  3   1 
ACT0102-J010257.48-491524.10 15.7394958 -49.2566951 4.9486  3   2 
ACT0102-J010255.71-491535.47 15.7321447 -49.2598514 4.9486  3   2 
ACT0102-J010254.96-491610.81 15.7290100 -49.2696685 4.9770  3   2 
ACT0102-J010255.12-491609.08 15.7296464 -49.2691880 4.9770  3   2 
ACT0102-J010301.98-491631.74 15.7582506 -49.2754836 5.0724  9   1 
ACT0102-J010256.14-491516.62 15.7339095 -49.2546160 5.0880  3   2 
ACT0102-J010255.55-491521.63 15.7314569 -49.2560088 5.0880  3   2 
ACT0102-J010250.32-491458.65 15.7096817 -49.2496249 5.0929  3   3 
ACT0102-J010250.56-491455.10 15.7106833 -49.2486399 5.0929  3   3 
ACT0102-J010250.25-491453.37 15.7093547 -49.2481575 5.0929  3   3 
ACT0102-J010252.55-491550.04 15.7189458 -49.2639008 5.1173  3   2 
ACT0102-J010254.65-491533.50 15.7277055 -49.2593049 5.1173  3   2 
ACT0102-J010253.21-491545.61 15.7216943 -49.2626687 5.1196  3   2 
ACT0102-J010253.77-491540.81 15.7240550 -49.2613355 5.1199  3   2 
ACT0102-J010256.05-491615.40 15.7335442 -49.2709446 5.4851  9   2 
ACT0102-J010255.66-491622.01 15.7319066 -49.2727819 5.4851  9   2 
ACT0102-J010257.78-491524.91 15.7407597 -49.2569208 5.5811  9   2 
ACT0102-J010255.96-491537.78 15.7331583 -49.2604932 5.5811  3   2 
ACT0102-J010301.36-491615.29 15.7556828 -49.2709136 5.9518  3   2 
ACT0102-J010300.12-491635.80 15.7504818 -49.2766100 5.9521  3   2 

